Fast and Efficient Parallel Breadth-First Search with Power-law Graph Transformation

In the big data era, graph computing is widely used to exploit the hidden value in real-world graphs in various scenarios such as social networks, knowledge graphs, web searching, and recommendation systems. However, the random memory accesses result in inefficient use of cache and the irregular degree distribution leads to substantial load imbalance. Breadth-First Search (BFS) is frequently utilized as a kernel for many important and complex graph algorithms. In this paper, we describe a preprocessing approach using Reverse Cuthill-Mckee (RCM) algorithm to improve data locality and demonstrate how to achieve an efficient load balancing for BFS. Computations on RCM-reordered graph data are also accelerated with SIMD executions. We evaluate the performance of the graph preprocessing approach on Kronecker graphs of the Graph500 benchmark and real-world graphs. Our BFS implementation on RCM-reordered graph data achieves 326.48 MTEPS/W (mega TEPS per watt) on an ARMv8 system, ranking 2nd on the Green Graph500 list in June 2020 (the 1st rank uses GPU acceleration).

==> advise.txt <==
@江子特 我看了一遍，感觉文章存在以下问题：

1. Contributions的高度凝练不够，给人感觉是解决了工程问题，而不是科学问题；

2. Related work部分太长，应该用精炼的语句，分门别类介绍与parallel BFS紧密相关的方法与优缺点，而不是详细介绍别人的算法；

3. 介绍自己的算法的时候，方法显得较为trivial，最好能加入理论问题的规约、性质证明等内容；

4. 实验部分写的比较散，最好先介绍实验要解决什么研究问题，然后通过数据分析来回答这些问题，最后利用case study解释为什么你的算法works，已经你的算法的limitations。



